A General Probabilistic Approach for Quantitative Assessment of LES Combustion Models

The Wasserstein metric is introduced as a probabilistic method to enable quantitative evaluations of LES combustion models. The Wasserstein metric can directly be evaluated from scatter data or statistical results using probabilistic reconstruction against experimental data. The method is derived and generalized for turbulent reacting flows, and applied to validation tests involving the Sydney piloted jet flame. It is shown that the Wasserstein metric is an effective validation tool that extends to multiple scalar quantities, providing an objective and quantitative evaluation of model deficiencies and boundary conditions on the simulation accuracy. Several test cases are considered, beginning with a comparison of mixture-fraction results, and the subsequent extension to reactive scalars, including temperature and species mass fractions of \ce{CO} and \ce{CO2}. To demonstrate the versatility of the proposed method in application to multiple datasets, the Wasserstein metric is applied to a series of different simulations that were contributed to the TNF-workshop. Analysis of the results allowed to identify competing contributions to model deviations, arising from uncertainties in the boundary conditions and model deficiencies. These applications demonstrate that the Wasserstein metric constitutes an easily applicable mathematical tool that reduce multiscalar combustion data and large datasets into a scalar-valued quantitative measure.

==> letter.txt <==
Dear Editor,

we would like to submit the manuscript "A General Probabilistic Approach for Quantitative Assessment of LES Combustion Models" for consideration for publication in Combustion and Flame. This manuscript addresses the lack of quantitative evaluations of combustion models against measurements. This has been a prevailing issue in the modeling community for guiding the development of combustion models or analyzing sensitivities of modeling results to boundary conditions, closure models, or computational setups. Currently employed evaluations rely on qualitative model assessments, by which statistical results of simulations and experiments are compared. Such comparisons, however, don't take full advantage of the scatter data, high-order moment information, or the consideration of correlations among thermo-chemical quantities. This work addresses this issue by introducing the so-called Wasserstein metric as a probabilistic measure for quantifying discrepancies between simulations and experiments. This metric has some interesting features, and could be useful for the quantitative comparison of large data sets in the context of large-eddy simulations and for the objective analysis of different simulation results.

With this in mind, we applied this metric to the Sydney turbulent piloted flame, which has been a benchmark case of the recent TNF-workshop. By considering simulation results from ten different LES-calculations that we gathered at the 13th TNF-workshop in Korea, we performed analysis to quantify model accuracies of individual simulations. We examined these results to identify causalities of boundary conditions and combustion models on the simulation accuracy. Analysis of this data was performed in closed coordination with TNF-organizers (Benoit Fiorina and Rob Barlow)

In this regard, I would like to mention that we decided to perform this analysis by anonymizing all contributions. This was done for the reason to respect TNF-workshop spirit that all results presented at this venue were works-in-progress. Furthermore, since this focuses on the development of the analysis tool and not to judge particular modeling strategy, the results convey relevant information with the need for references to particular institutions.

Since this paper utilizes data from different intuitions (Purdue (Haifeng Wang); Jiangsu University (Ping Wang); Karlsruhe (Ulrich Maas); Zhejiang University (Kun Luo); Duisburg/Essen (Andreas Kempf); ITV (Heinz Pitsch); Munich (Michael Pfitzner); EM2C (Benoit Fiorina); Princeton (Michael Mueller); Hanyang University (Yongmo Kim); and Stanford), we shared a preprint of this manuscript with participants of the TNF-workshop to obtain their permission of using their data. Out of a total of the 14 TNF-contributions, we didn't include results from Profs. Venkat Raman (U. Michigan) and Guillaume Blanquart (Caltech), who voiced concerns in performing such quantitative comparisons of simulation results. Therefore, we would like to request to exclude these colleagues from the list of potential reviewers.

Thank you for considering this submission
Ross Johnson, Hao Wu, and Matthias Ihme





